Bayesian optimization for robust robotic grasping using a sensorized compliant hand

One of the first tasks we learn as children is to grasp objects based on our tactile perception. Incorporating such skill in robots will enable multiple applications, such as increasing flexibility in industrial processes or providing assistance to people with physical disabilities. However, the difficulty lies in adapting the grasping strategies to a large variety of tasks and objects, which can often be unknown. The brute-force solution is to learn new grasps by trial and error, which is inefficient and ineffective. In contrast, Bayesian optimization applies active learning by adding information to the approximation of an optimal grasp. This paper proposes the use of Bayesian optimization techniques to safely perform robotic grasping. We analyze different grasp metrics to provide realistic grasp optimization in a real system including tactile sensors. An experimental evaluation in the robotic system shows the usefulness of the method for performing unknown object grasping even in the presence of noise and uncertainty inherent to a real-world environment.

==> reviews/ReportOn24-1640v2.txt <==
Most of the points raised by the reviewers have been appropriately
revised, but there are still some corrections to be made. However, as
these are all minor points, we hope that you will resubmit the paper
promptly.

==> reviews/Review372465_Reviewer20_Of24-1640v2.txt <==
The paper has undergone significant revisions based on multiple
reviewer comments. The reviewer appreciates that most of the comments
have been addressed and acknowledges the authors' efforts. However, the
reviewer feels that some aspects remain incomplete.

Reviewer 1's third comment: The explanation of how fairly the
comparison between different metrics was conducted needs to be revised.
Details about the comparison using a "common independent metric," as
requested by the 
reviewer, are lacking.

Reviewer 2's fourth comment: Reviewer understands the claim that the
threshold could be other values, such as 0.4 or 0.6. However, the
reason for choosing 0.5 as the threshold still needs to be determined.
The justification for selecting 0.5 over other values is insufficient.

Reviewer 3's seventh comment: The text in the figures needs to be more
than the body text, reducing readability. Increasing the size of the
text in the figures would significantly improve clarity and allow
readers to understand the presented data more easily.

==> reviews/Review372467_Reviewer21_Of24-1640v2.txt <==
The revision has addressed a significant number of issues raised in the
reviews, and I would like to thank the authors for that. Some details
about the experimental setup are now clearer. However, I believe the
paper in its current form still has a few issues to address.

- Lack of technical details. The description of the methodology is at
the moment very verbose, lacking precise statements about how the
algorithms were setup and how the different heuristics were used within
the BO loop. There is no mention of what GP covariance/kernel
function was used, for example. I understand that each of the
heuristics (and their weighted combination) lead to different objective
functions for the BO algorithm. After going through the text again,
though, that is only made somewhat clear at the very end of the
methodology section, before the experiments start. An overview of the
methodological framework should ideally be made clear from the
beginning. In the case of optimization, that involves which kind of
inputs are being optimised, what is the objective function (or the
possibilities for it, since there are multiple heuristics), and what
are the potential (hard/soft) constraints that the algorithm needs to
deal with. Some of this information is commented about in different
parts of the text, but it takes quite a bit of guess work to put it
altogether.

- The revision clarified that the evaluation metrics are solely based
on contact information without the need for vision sensors or other
exteroceptive sensors. It is unclear, though, how some of the metrics
(e.g., AR) were calculated from contact sensing information alone,
especially in the real experiment, given that contact sensors are
apparently only available on the robot's finger tips.

==> reviews/Review372469_Reviewer22_Of24-1640v2.txt <==
This paper presents a grasp pose selection method based on Bayesian
Optimization, which is rigorously validated in simulation and
real-world experiments. The comprehensive validation process instills
confidence in the method's effectiveness and applicability. 

The authors answer all the concerns of the previous reviewers and
improve their manuscript to clarify the explanation of the methods and
experimental settings. 

